$hp$-FEM for the fractional heat equation

We consider a time dependent problem generated by a nonlocal operator in space. Applying a discretization scheme based on $hp$-Finite Elements and a Caffarelli-Silvestre extension we obtain a semidiscrete semigroup. The discretization in time is carried out by using $hp$-Discontinuous Galerkin based timestepping. We prove exponential convergence for such a method in an abstract framework for the discretization in the original domain $\Omega$.

==> figures/data/2d/hp.csv <==
L,e
9, 6.788422885160777e-05
8, 0.00022225480081789127
7, 0.0005727986114755791
6, 0.0013647864622976427
5, 0.00315268057989296
4, 0.007214885345458373
3, 0.01665008129984879
2, 0.04021361446782382
1, 0.1574236898253582

==> figures/data/u1/graded.csv <==
L, e
1,0.21872151887444588
2,0.1465180734843091
3,0.08086827178283487
4,0.044626532992766366
5,0.023541257186530336
6,0.012123967283183618
7,0.0061593604612722305
8,0.0031073369777402434
9,0.0015649990128525347
10,0.0007936596983081606
11,0.00041580936420267865


==> figures/data/u1/hp.csv <==
L, e
1,0.25540608221697136
2,0.14827499533015903
3,0.06730956802128288
4,0.02853992872987446
5,0.0118737808225939
6,0.004908068150956809
7,0.002025450381234722
8,0.0008212004980186013
9,0.0003111585419000839


==> figures/data/u1/uniform.csv <==
L, e
1,0.1771682962580896
2,0.12290215283948205
3,0.07732907617579969
4,0.046323525362883866
5,0.027096564806228764
6,0.015649654280147307
7,0.008968948736642153
8,0.005113650603380417
9,0.0029047875490253224
10,0.0016455520211630936
11,0.0009302725646087426


==> figures/data/ureg/hp.csv <==
L, e
1, 0.08656469770718599
2, 0.05513854344987229
3, 0.0043985406154920395
4, 0.003273221806265281
5, 0.00016651461043976543
6, 9.053353766792068e-05
7, 4.133767955946046e-06
8, 1.4503749512060679e-06
9, 6.855996987095847e-08
10, 1.5471333167810942e-08
11, 8.04992535565202e-10

